VLA$^3$: Towards Native Spatial Super-Sensing in Vision Language Action Model

Built upon remarkable advances in large language models (LLM) and vision-language models (VLM), vision-language-action (VLA) models have emerged as a central research paradigm, inheriting extensive visual-language knowledge to enhance robotic generalization. However, their reliance on pure 2D data inherently constrains spatial reasoning for the 3D physical world, leading to insufficient spatial understanding that hinders dexterous fine-grained manipulation in complex environments. Existing solutions (using raw 3D data, auxiliary geometric models, or text-based 3D reasoning data) remain constrained by data scarcity, architectural and feature misalignment, or limited transfer to real-world interaction. In this work, we present VLA$^3$, a minimally invasive VLA model that achieves native spatial supersensing. Departing from intricate architectural engineering with dedicated designs, we unlock the inherent geometric potential of a standard mixture-of-transformer VLA backbone via lightweight extensions: an understanding expert for unified multimodal perception and geometric reasoning, and an action expert for continuous robot manipulation. The model is jointly optimized under a unified single-stage multi-task paradigm with three complementary objectives: multimodal semantic understanding, metric-space dense geometric reconstruction, and continuous robotic action generation. Comprehensive experiments across three core dimensions validate the effectiveness of VLA$^3$: it obtains competitive dense reconstruction results compared to specialized geometric models, and delivers notable improvements in real-robot manipulation success rates over VLA baselines, while retaining strong general multimodal reasoning capabilities.

==> please_readme.txt <==
Version 0.9.4

1. arxiv使用latex编译不通过，转换成pdflatex编译
（.cls文件的\pdfoutput=1）
2. 添加了目录功能，paper.tex中的 \tableofcontents
不需要目录注释掉就可以
3. 优化Appendix字体大小




Version 0.9.3

1. 增加了双栏的option


如何快速替换？

1. 替换bytedance_seed.cls文件为最新。
2. 将paper.tex里面\documentclass修改一下

单栏: \documentclass[]{bytedance_seed}, 
%Please prioritize using single-column。

双栏: \documentclass[twocolumn]{bytedance_seed}




Version 0.9.2

1. \citet{}没法使用



如何快速替换？

1. 替换bytedance_seed.cls文件为最新。
2. 将paper.tex里面
%%%%%%%%%%%%%%%%%%%%%%
\bibliographystyle{plain}
\bibliography{main}
%%%%%%%%%%%%%%%%%%%%%%

换成
%%%%%%%%%%%%%%%%%%%%%%
\bibliographystyle{plainnat}
\bibliography{main}
%%%%%%%%%%%%%%%%%%%%%%



Version 0.9.1

1. 对图表caption新增了单行居中，多行左对齐。
2. 将reference的IEEE style去掉，改为plain，避免风险。
3. citation使用“[1]” ,而不是“ Li etal , 2025”, 和其他大厂模板对齐。


如何快速替换？

1. 替换bytedance_seed.cls文件为最新。
2. 将paper.tex里面
%%%%%%%%%%%%%%%%%%%%%%
\bibliographystyle{ieeenat_fullname}
\bibliography{main}
%%%%%%%%%%%%%%%%%%%%%%

换成
%%%%%%%%%%%%%%%%%%%%%%
\bibliographystyle{plain}
\bibliography{main}
%%%%%%%%%%%%%%%%%%%%%%
